Multilevel Asymptotic-Preserving Monte Carlo for Particle Simulations

We develop a novel multilevel asymptotic-preserving Monte Carlo method, called Multilevel Kinetic-Diffusion Monte Carlo (ML-KDMC), for simulating the kinetic Boltzmann transport equation with a Bhatnagar-Gross-Krook (BGK) collision operator. This equation occurs, for instance, in mathematical models of the neutral particles in the plasma edge of nuclear fusion reactors. In this context, the Kinetic-Diffusion Monte Carlo method is known to maintain accuracy both in the low-collisional and the high-collisional limit, without an exploding simulation cost in the latter. We show that, by situating this method within a Multilevel Monte Carlo (MLMC) framework, using a hierarchy of larger time step sizes, the simulation cost is reduced even further. The different levels in our ML-KDMC method are connected via a new and improved recipe for correlating particle trajectories with different time step sizes. Furthermore, a new and more general level selection strategy is presented. We illustrate the efficiency of our ML-KDMC method by applying it to a one-dimensional test case with nonhomogeneous and anisotropic plasma background. Our method yields significant speedups compared to the single-level KDMC scheme, both in the low and high collisional regime. In the high-collisional case, our ML-KDMC outperforms the single-level KDMC method by several orders of magnitude.

==> figures/complexity.txt <==
1.953124999999997e-03 1.021927303100480e+00 1.068550328898970e-01 7.983508150000000e-02 1.601908208555774e-02
1.381067932004974e-03 2.102479384362804e+00 1.369994276269732e-01 1.093688050000000e-01 1.551145528168742e-02
9.765624999999985e-04 4.189913471675225e+00 3.505191688506574e-01 1.737423448000000e-01 3.827577319654533e-02
6.905339660024867e-04 8.424789900052751e+00 3.495933028506918e-01 2.988956046000000e-01 6.197151484232502e-02
4.882812499999991e-04 1.692209697899203e+01 2.994848763304209e-01 5.228130195000000e-01 7.235211753157426e-02
3.452669830012433e-04 3.363234925813668e+01 8.425619603156810e-01 9.895913593000001e-01 1.004864013890220e-01
2.441406249999995e-04 6.901583274537909e+01 7.008703328654296e+00 1.952365071500000e+00 3.095472025282742e-01
1.726334915006216e-04 1.386314598042036e+02 1.577575141240753e+01 3.873985418700001e+00 4.119577710108159e-01
1.220703124999998e-04 2.673182088373679e+02 2.074597136613397e+00 7.472144066000000e+00 4.690646807926990e-01
8.631674575031079e-05 5.366692044762101e+02 7.201806341690195e+00 1.500328986550000e+01 9.607669254216221e-01
6.103515624999986e-05 1.186732507028521e+03 3.211091809873856e+02 3.372634561050000e+01 8.709004989894648e+00
4.315837287515539e-05 2.167237340398108e+03 8.877601256211823e+01 6.352104792990000e+01 3.593131943780387e+00
3.051757812499993e-05 4.286621124781306e+03 2.555516908940633e+01 1.285991885405000e+02 7.667168674477469e+00
2.157918643757769e-05 9.385511608921490e+03 2.594493847219363e+03 2.876343185219999e+02 7.618003742123132e+01


==> figures/samples.txt <==
28	181	1559	14526	114891	922729
10	32	243	2336	18568	149245
10	18	144	1260	9809	79396
10	12	69	647	5128	41464
10	10	50	371	2805	21718
10	10	10	102	826	6438
10	10	10	10	44	323
10	10	10	10	13	119

